An Analysis of Performance Bottlenecks in MRI Pre-Processing

Magnetic Resonance Image (MRI) pre-processing is a critical step for neuroimaging analysis. However, the computational cost of MRI pre-processing pipelines is a major bottleneck for large cohort studies and some clinical applications. While High-Performance Computing (HPC) and, more recently, Deep Learning have been adopted to accelerate the computations, these techniques require costly hardware and are not accessible to all researchers. Therefore, it is important to understand the performance bottlenecks of MRI pre-processing pipelines to improve their performance. Using Intel VTune profiler, we characterized the bottlenecks of several commonly used MRI-preprocessing pipelines from the ANTs, FSL, and FreeSurfer toolboxes. We found that few functions contributed to most of the CPU time, and that linear interpolation was the largest contributor. Data access was also a substantial bottleneck. We identified a bug in the ITK library that impacts the performance of ANTs pipeline in single-precision and a potential issue with the OpenMP scaling in FreeSurfer recon-all. Our results provide a reference for future efforts to optimize MRI pre-processing pipelines.

==> tables/hotspots-1thread-ants-brainExtraction-fp.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libantsUtilities.so,itk::VectorLinearInterpolateImageFunction::EvaluateAtContinuousIndex,576.8610203000001,2.101372859642209
2,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,503.2451663,53.45304384326378
3,libantsUtilities.so,itk::DisplacementFieldTransform::TransformPoint,266.42077224999997,1.5891073930725985
4,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4GetValueAndDerivativeThreader::ProcessPoint,100.35133069999999,13.897639394830659
5,libantsUtilities.so,itk::Matrix::operator*,89.34259376923077,50.530326447558004
6,libantsUtilities.so,itk::MatrixOffsetTransformBase::TransformPoint,84.43701300000001,8.628288880843773
7,libantsUtilities.so,itk::CompositeTransform::ComputeJacobianWithRespectToParametersCachedTemporaries,76.7306926,9.60703729147706
8,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateMovingPoint,71.35708765000001,2.4220213004033
9,libantsUtilities.so,itk::ImageBase,60.596365918604654,75.38797518829077
10,libantsUtilities.so,itk::ANTSNeighborhoodCorrelationImageToImageMetricv4GetValueAndDerivativeThreader::UpdateQueuesToNextScanWindow,60.520422499999995,2.1028825367674804
11,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateAtContinuousIndex,59.33113590000001,3.053369446542277
12,libantsUtilities.so,itk::InterpolateImageFunction::Evaluate,58.276413000000005,2.096468956695394
13,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateFixedPoint,57.2535141,2.138774978803174
14,libantsUtilities.so,itk::Point,39.543606825,1.552452894818355
15,libantsUtilities.so,itk::ConstNeighborhoodIterator::operator++,36.7634623,0.6050547618450564
16,libantsUtilities.so,itk::Matrix::operator*,36.42688754504505,38.8671701240825
17,libantsUtilities.so,itk::CompositeTransform::TransformPoint,36.42617385,2.938109667386216
18,libantsUtilities.so,itk::IdentityTransform::TransformPoint,33.997978599999996,2.6516720491687833
19,libantsUtilities.so,itk::ImageToImageMetricv4GetValueAndDerivativeThreaderBase::ProcessVirtualPoint,33.8799526,2.792170601837808
20,libantsUtilities.so,itk::ConstNeighborhoodIterator::IndexInBounds,31.4226879,15.945758742824195
21,libantsUtilities.so,itk::Point::operator+,25.40933755,2.0452369562294197
22,libantsUtilities.so,std::deque::rbegin,22.8182603,1.8944845231898864
23,libantsUtilities.so,itk::ObjectToObjectMetric::TransformVirtualIndexToPhysicalPoint,20.814059750000002,0.8993307873214962
24,libantsUtilities.so,itk::PointSet::GetPoint,20.524633,2.5426438298648075
25,libantsUtilities.so,itk::ImageFunction::IsInsideBuffer,19.4189889,19.155863200344463
26,libantsUtilities.so,itk::CentralDifferenceImageFunction,19.2924926,1.934402084170208
27,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4::DerivativeBufferManager::ReduceBuffer,19.26567995,2.321500849132971
28,libl_N4BiasFieldCorrection.so,itk::BSplineScatteredDataPointSetToImageFilter::ThreadedGenerateDataForFitting,68.5058989,3.0056922673465842
29,libl_antsAI.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,28.3171554,0.6746232982688926


==> tables/hotspots-1thread-ants-brainExtraction.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,579.0811235,97.04349337242029
2,libantsUtilities.so,itk::VectorLinearInterpolateImageFunction::EvaluateAtContinuousIndex,371.4863046,1.9595896093961809
3,libantsUtilities.so,itk::DisplacementFieldTransform::TransformPoint,127.15674165,1.5795884175576385
4,libantsUtilities.so,itk::CompositeTransform::TransformPoint,105.457835,10.972375444898042
5,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4GetValueAndDerivativeThreader::ProcessPoint,104.26253065,13.2459231301333
6,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateFixedPoint,82.72903545,2.4261913283005323
7,libantsUtilities.so,itk::CompositeTransform::ComputeJacobianWithRespectToParametersCachedTemporaries,73.92738440000001,10.172392368212899
8,libantsUtilities.so,itk::ImageBase,56.956681194915255,67.59070357947594
9,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateMovingPoint,55.1693953,2.9619385617211473
10,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateAtContinuousIndex,53.917958750000004,3.5184848196329717
11,libantsUtilities.so,itk::Image::GetPixel,53.74725928,27.56579590725822
12,libantsUtilities.so,itk::Matrix::operator*,47.430666617777774,44.87934401447087
13,libantsUtilities.so,itk::ANTSNeighborhoodCorrelationImageToImageMetricv4GetValueAndDerivativeThreader::UpdateQueuesToNextScanWindow,45.41401645,0.7718906069026722
14,libantsUtilities.so,itk::ConstNeighborhoodIterator::operator++,36.7757564,0.5489416677056993
15,libantsUtilities.so,itk::ImageToImageMetricv4GetValueAndDerivativeThreaderBase::ProcessVirtualPoint,33.89449485,3.6723124280887918
16,libantsUtilities.so,itk::ImageFunction::IsInsideBuffer,29.928696433333336,30.459449964315073
17,libantsUtilities.so,itk::InterpolateImageFunction::Evaluate,29.86404355,1.311473888766074
18,libantsUtilities.so,itk::ConstNeighborhoodIterator::IndexInBounds,29.84124135,14.346424826454399
19,libantsUtilities.so,itk::ImageFunction::IsInsideBuffer,23.35557853,15.568262631413534
20,libantsUtilities.so,itk::Point::operator+,22.51731025,2.3731382540626806
21,libantsUtilities.so,itk::PointSet::GetPoint,21.6978906,4.565274609967203
22,libantsUtilities.so,itk::BSplineKernelFunction::Evaluate,20.821834000000003,2.6472947452269278
23,libantsUtilities.so,itk::ObjectToObjectMetric::TransformVirtualIndexToPhysicalPoint,20.5401757,0.45256828193696896
24,libantsUtilities.so,itk::MatrixOffsetTransformBase::TransformPoint,19.732780350000002,2.189103989438825
25,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4::DerivativeBufferManager::ReduceBuffer,18.9288947,2.593819670119301
26,libantsUtilities.so,itk::CentralDifferenceImageFunction,17.5732155,1.8823812449356325
27,libantsUtilities.so,itk::Math::Detail::Floor_64,17.221964207142857,19.988755885431882
28,libl_N4BiasFieldCorrection.so,itk::BSplineScatteredDataPointSetToImageFilter::ThreadedGenerateDataForFitting,68.57136342105262,2.850447013299283
29,libl_antsAI.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,28.552970549999998,0.5060793016700962


==> tables/hotspots-1thread-ants-registrationSyN-fp.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libantsUtilities.so,itk::VectorLinearInterpolateImageFunction::EvaluateAtContinuousIndex,2152.07097965,18.985701210898718
2,libantsUtilities.so,itk::DisplacementFieldTransform::TransformPoint,965.2397922,6.233464022505093
3,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,569.2569357,6.098278624959477
4,libantsUtilities.so,itk::ANTSNeighborhoodCorrelationImageToImageMetricv4GetValueAndDerivativeThreader::UpdateQueuesToNextScanWindow,267.8907181,4.134107812840649
5,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateMovingPoint,176.81714770000002,2.3278718277412676
6,libantsUtilities.so,itk::ImageBase,172.4433976694215,207.56608347375996
7,libantsUtilities.so,itk::InterpolateImageFunction::Evaluate,133.51935935,1.9783223460079609
8,libantsUtilities.so,itk::ConstNeighborhoodIterator::operator++,131.7802815,2.0090561241598692
9,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateFixedPoint,126.31120695,1.7810570062192215
10,libantsUtilities.so,itk::VectorNeighborhoodInnerProduct::operator(),109.57821695,1.5741356957269352
11,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateAtContinuousIndex,107.24273935,2.0124741987059576
12,libantsUtilities.so,itk::Matrix::operator*,101.65553064761905,101.2689901825268


==> tables/hotspots-1thread-ants-registrationSyN.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libantsUtilities.so,itk::VectorLinearInterpolateImageFunction::EvaluateAtContinuousIndex,1376.5461257000002,12.471431209785958
2,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,525.448914,7.1233772115245
3,libantsUtilities.so,itk::DisplacementFieldTransform::TransformPoint,455.33496875000003,3.934676964899326
4,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateFixedPoint,218.30226710000002,3.0827184641757963
5,libantsUtilities.so,itk::ANTSNeighborhoodCorrelationImageToImageMetricv4GetValueAndDerivativeThreader::UpdateQueuesToNextScanWindow,164.50182995,2.4057346448402717
6,libantsUtilities.so,itk::ImageBase,162.24733398253275,193.7694553458291
7,libantsUtilities.so,itk::Image::GetPixel,132.6284652173913,52.55586947411014
8,libantsUtilities.so,itk::ConstNeighborhoodIterator::operator++,131.21475560000002,2.123596221561294
9,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateMovingPoint,118.16314655000001,1.8627832479797388
10,libantsUtilities.so,itk::Matrix::operator*,110.96034777033492,107.0194303202007
11,libantsUtilities.so,itk::ImageFunction::IsInsideBuffer,107.62877206666667,110.69368036437517
12,libantsUtilities.so,itk::VectorNeighborhoodInnerProduct::operator(),100.3834438,1.30410629944909
13,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateAtContinuousIndex,92.77234315,1.771149101020497
14,libantsUtilities.so,itk::ConstNeighborhoodIterator::IndexInBounds,74.32582725,20.759833245810125


==> tables/hotspots-1thread-fmriprep-full.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,mris_volmask,[mris_volmask],284.5143018235294,74.68224414236326


==> tables/hotspots-1thread-freesurfer-reconall.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,mri_ca_register,gcamSmoothnessEnergy_new,687.5651540454545,227.29507037422732
2,mri_ca_register,different_neighbor_labels,558.939477325,430.06711025081313
3,mri_ca_register,gcamComputeMetricProperties,539.8254868,390.2777263605983
4,mri_ca_register,MRIconvolve1d,377.5907860357143,248.27268402722888
5,mri_ca_register,gcamJacobianTermAtNode,335.78179435000004,28.276499944793564
6,mri_ca_register,__libm_log_l9,188.31944615,11.578788701361464
7,mri_ca_register,gcamApplyGradient,177.29483635,11.97701816481197
8,mri_ca_register,MRIconvolve1d.extracted.160,160.10225150000002,16.570526762433136
9,mri_ca_register,__libm_exp_l9,159.17357655,11.814260721021661
10,mri_ca_register,MRIgetVoxVal,155.21504905,20.377159944146644
11,mri_ca_register,gcamUndoGradient,145.2191059,10.50739397718997
12,mri_ca_register,VectorTripleProduct,139.46836825,8.942725002336351
13,mri_ca_register,GCAMwriteMRI,126.16616995,10.404651218372807
14,mri_ca_register,gcamSmoothnessTerm,124.44711576190477,30.500363626472318
15,mri_ca_register,MRIconvolve1d.extracted.169,115.84319955000001,11.68091991311802
16,mri_ca_register,remove_label_outliers,106.36672659999999,14.317620315207527
17,mri_ca_register,MRIsampleVolumeFrame,101.9100241,7.510678799744709
18,mri_ca_register,gcamJacobianEnergy,101.33383142307692,57.24936815182705
19,mri_ca_register,gcamLogLikelihoodEnergy,95.58268545,6.846543415685526
20,mri_ca_register,gcamReadMRI,86.9895279,8.60792235232969
21,mri_ca_register,gcamLabelEnergy,83.38933985,7.377733957258495
22,mri_ca_register,MRIsetVoxVal,82.0113562,6.489477551922369
23,mri_ca_register,gcamJacobianTerm.extracted.564,49.3765584,4.293501039455703
24,mri_ca_register,GCAmahDist,44.1204819,3.1425071879692013
25,mri_ca_register,nint,36.9271121,1.053934656729466
26,mri_ca_register,MRIconvolve1dByte,34.072164550000004,0.4355427751060766
27,mri_ca_register,gcamLabelTermMainLoop,26.756003800000002,2.752994744837522
28,mri_ca_register,VLSTcreate,25.49905045,6.728857579555149
29,mris_sphere,XYZApproxAngle_knownLength,367.19549969999997,111.29633639791969
30,mris_sphere,MRISMP_computeVertexDistancesWkr,178.87764766666666,68.20058389662907
31,mris_sphere,SseTerms_MRIS::DistanceError,172.8947794074074,115.10663837964343
32,mris_sphere,MRISMP_computeTriangleProperties.extracted.626,146.58405654999999,38.58994719096639
33,mris_sphere,mrismp_NormalFace,137.8518268,38.73894316882255
34,mris_sphere,fastApproxAtan2f,112.9644517,31.447637032075686
35,mris_sphere,MRISaverageGradients,104.770241525,99.37629342863706
36,mris_sphere,mrisComputeDistanceTerm,96.83942775000001,51.353770309607036
37,mris_sphere,MRISMP_load,83.03901725,20.158075243607858
38,mris_sphere,MRISMP_unload,76.20924485,19.302773891225375
39,mris_sphere,MRISMP_computeAvgInterVertexDist,74.8858941,21.395303242320185
40,mris_sphere,mrisOrientEllipsoid.extracted.578,59.4554543,16.90223907823796
41,mris_sphere,MRISMP_computeNormals,41.865068825,45.32905581691968
42,mris_sphere,MRISsampleDistances_new,37.40949515,4.254679248547035
43,mris_sphere,MRISprojectOntoSphereWkr,32.72776095,8.321916460465092
44,mris_sphere,__libm_acos_l9,31.927888000000003,4.5914786680822
45,mris_sphere,MRISMP_computeTriangleProperties,30.956417952380953,12.160738265608039
46,mris_sphere,VectorTripleProduct,27.11484575,6.953702978727604
47,mris_sphere,mrismp_OrientEllipsoid,26.170668952380954,10.584720011865508
48,mris_place_surface,MatrixMultiply_wkr,235.9940278,23.639712422718684
49,mris_place_surface,mhtVoxelList_SampleTriangle,185.54895615,17.966312191009656
50,mris_place_surface,MRIsampleVolume,182.81605,22.92398745637938
51,mris_place_surface,MRIS_HASH_TABLE_IMPL::mhtDoesTriangleVoxelListIntersect,164.8995255,16.95164084335976
52,mris_place_surface,mhtVoxelList_AddPath,116.64759959999999,10.743508658874719
53,mris_place_surface,MRISmeasureCorticalThickness,105.00253685,12.021575356130803
54,mris_place_surface,MRISvertexCoord2XYZ,71.2115297,9.307835254246378
55,mris_place_surface,tri_tri_intersect,68.90160879999999,6.489537032359053
56,mris_place_surface,MRIS_HASH_TABLE_NoSurface::makeAndAcqBucket,63.1506231,8.801933566874785
57,mris_place_surface,mhtVoxelList_Add,59.45194755,58.54093732954743
58,mris_place_surface,MRIS_HASH_TABLE_NoSurface::mhtAddFaceOrVertexAtVoxIx,45.075977699999996,5.808280620644554
59,mris_place_surface,MRIS_HASH_TABLE_NoSurface::~MRIS_HASH_TABLE_NoSurface,37.95652615,3.182712224700867
60,mris_place_surface,v3p_netlib_sqrsl_,36.00545275,3.844587013351916
61,mris_place_surface,mrisAverageSignedGradients.extracted.748,34.0293182,4.601581430629481
62,mris_place_surface,MRIsampleVolumeDerivativeScale,31.1941664,3.6690565906972448
63,mris_place_surface,MRIS_HASH_TABLE_IMPL::MHTexpandToTouchingFaces,30.440398825,28.345687152168146
64,mris_place_surface,v3p_netlib_saxpy_,26.3608297,2.490582240621006
65,mris_place_surface,mrisComputeQuadraticCurvatureTerm,25.699277799999997,2.9077452695257047
66,mris_register,MRISaverageGradients,346.070309975,351.8322002599294
67,mris_register,MRISPfunctionVal_radiusR,148.8170543,18.207115288978457
68,mris_register,fastApproxAtan2f,105.29847709999999,15.299760853370653
69,mris_register,mrismp_NormalFace,97.40220655,17.109057275703933
70,mris_register,MRISMP_computeTriangleProperties.extracted.626,96.2119172,18.41585912149144
71,mris_register,MRISPblur_new,64.67989844444445,58.663794070235205
72,mris_register,SseTerms_MRIS::CorrelationError,61.426221476190484,16.98534694354494
73,mris_register,SseTerms_MRIS::DistanceError,54.1235484,29.068035751402046
74,mris_register,MRISMP_load,51.99169594999999,9.527875439995775
75,mris_register,MRISMP_unload,47.999584049999996,8.987099696751566
76,mris_register,mrisOrientEllipsoid.extracted.578,46.8827159,9.149690378664243
77,mris_register,MRISMP_computeNormals,33.6432852,34.794869880254936
78,mris_register,XYZApproxAngle_knownLength,33.20037215,6.636757437980017
79,mris_register,MRISMP_computeAvgInterVertexDist,30.407070599999997,5.780210999548441
80,mris_register,__libm_atan2f_l9,28.27557225,3.9898959991775405
81,mri_ca_label,MRIgetVoxVal,221.13542769999998,17.125048485553034
82,mri_ca_label,nint,197.34864125,20.861313087600976
83,mri_ca_label,GCAvoxelGibbsLogPosterior,133.46128785000002,17.544435766851585
84,mri_ca_label,MRIsampleVolumeType,109.4429503,10.50565710370493
85,mri_ca_label,TransformSample,109.39333715000001,11.29260482279211
86,mri_ca_label,MRIsampleVolumeFrameType,74.62102254999999,5.724244279418953
87,mri_ca_label,gcaGetLabelHistogram,63.698904000000006,2.7288020368358072
88,mri_ca_label,MRIsampleVolume,60.65426575,6.404551241560195
89,mri_ca_label,__libm_logf_l9,49.2079193,7.302915591376084
90,mri_ca_label,MRIcomputeVoxelPermutation,40.608498350000005,2.597858941064499
91,mri_ca_label,GCAsourceVoxelToPrior,40.266696,4.78995767662159
92,mri_ca_label,GCAbuildMostLikelyVolumeForStructure,37.51198005,1.5566231718004726
93,mri_ca_label,AffineMM,29.93897285,3.5985786781416365
94,mri_ca_label,__libm_log_l9,25.55443945,3.6496836493319806
95,libc-2.31.so,posix_memalign,217.10146294999998,15.847707151421622
96,libc-2.31.so,realloc,190.164779,31.214065595947982
97,libc-2.31.so,__libc_calloc,138.03325235,10.232369135461251
98,libc-2.31.so,func@0x96a70,134.29741128571428,13.124363901718937
99,libc-2.31.so,func@0x96840,101.38059495,68.72819405049431
100,libc-2.31.so,__libc_fork,87.8658394,5.66038271441872
101,libc-2.31.so,__libc_malloc,79.068953,14.202565532940527
102,libc-2.31.so,func@0xacbd4,38.179853117647056,2.9164696821397564
103,libc-2.31.so,func@0xbbeb4,36.896494,
104,libc-2.31.so,cfree,35.085293300000004,3.817595423931005
105,libc-2.31.so,fread,32.7530724,3.400757311577454
106,libc-2.31.so,func@0x18b654,30.3301382,1.832088366747303
107,libiomp5.so,omp_set_lock,352.19734595,36.67624792105069
108,libiomp5.so,omp_get_thread_num,270.66033600000003,21.70079735305821
109,libiomp5.so,omp_unset_lock,262.77961245,27.719720707615654
110,libiomp5.so,omp_destroy_lock,62.579782550000004,7.489351689621093
111,libiomp5.so,omp_init_lock,52.274360200000004,6.2355774265642765
112,vmlinux,page_fault,231.1619304,41.42924188803142
113,vmlinux,apic_timer_interrupt,70.23172615,5.560255945870839
114,vmlinux,error_entry,52.283379149999995,7.085717401966461
115,vmlinux,retint_user,42.486400200000006,6.258164458561695
116,vmlinux,swapgs_restore_regs_and_return_to_usermode,42.09347795,5.532165675384133
117,mri_segstats,MRIgetVoxVal,354.01758359999997,3.886214870769439
118,mri_segstats,MRImarkLabelBorderVoxels,48.78141445,1.4661264282610191
119,mris_volmask,MRISOBBTree::DoesLineIntersectOBBTree,164.7394162,44.37922576360258
120,mris_volmask,MRISOBBTree::LineIntersectsTriangle,137.67468065,35.71143404416745
121,mris_volmask,Math::ComputeNormal,43.17638125531915,53.041745097173155
122,mri_surf2volseg,MRISfindMinDistanceVertexWithDotCheckXYZ,195.5824921,48.40968685315932
123,mri_surf2volseg,MRIS_HASH_TABLE_IMPL::mhtfindClosestVertexGenericInBucket,101.3827961,13.325162312432571
124,mri_surf2volseg,MRISvertexCoord2XYZ,40.076248650000004,5.737769706162869
125,mri_label2label,MRIS_HASH_TABLE_IMPL::mhtfindClosestVertexGenericInBucket,130.85141355000002,12.897317677070058
126,mri_label2label,MRISfindNeighborsAtVertex_newWkr,58.663845949999995,5.09995779263012
127,mri_label2label,MRISvertexCoord2XYZ,58.14237355,5.946338794252605
128,mri_label2label,LabelHasVertex,44.69483415,5.95682967207154
129,mri_em_register,MatrixMultiply_wkr,155.01508455,23.92467979839999
130,mri_em_register,MRIsampleVolumeFrameType,129.30177865000002,20.576225519560722
131,AntsN4BiasFieldCorrectionFs,itk::BSplineScatteredDataPointSetToImageFilter::ThreadedGenerateDataForFitting,184.76886810000002,2.356059992943723
132,AntsN4BiasFieldCorrectionFs,itk::BSplineKernelFunction::Evaluate,28.543948875,17.33060502843855
133,mris_anatomical_stats,main,157.7131855,35.676178241444475
134,mris_fix_topology,mrisComputeDefectMRILogUnlikelihood_wkr.extracted.288,115.09221165,55.33208210544497
135,mris_fix_topology,edgesIntersect,35.977598,111.80560832812503
136,mri_normalize,MRIgetVoxVal,63.25861985,1.702261625381215
137,mri_normalize,mriMarkUnmarkedNeighbors,27.391995200000004,1.4934391580025719
138,mri_normalize,mriBuildVoronoiDiagramFloat,26.2808906,1.6737693541092846
139,mris_curvature,MRISsampleDistances_new,57.64220135000001,6.512108436721691
140,mris_curvature,__libm_acos_l9,35.230132850000004,3.502071809532934
141,libstdc++.so.6.0.28,operator new,66.49070285,6.13155552114664
142,mris_ca_label,MRIS_HASH_TABLE_IMPL::mhtfindClosestVertexGenericInBucket,26.402426000000002,2.5701582093883886


==> tables/hotspots-1thread-fsl-fast.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,fast,NEWIMAGE::convolve,68.8957857,2.6881295323361
2,fast,ZMRISegmentation::MRFWeightsInner,20.906768,2.748774035875514
3,fast,ZMRISegmentation::UpdateMembers,4.03871925,0.5665894242805042
4,fast,NEWIMAGE::volume::operator(),4.0094005500000005,0.6029612405690569
5,fast,ZMRISegmentation::MRFWeightsAM,3.767333,0.5794468256508462
6,libm-2.31.so,exp,7.3494817999999995,1.0466682254500206
7,libm-2.31.so,func@0x80fa4,6.8390349,0.8157272995067785
8,libc-2.31.so,func@0x18b644,6.37068685,0.2536599984636033
9,libfsl-newimage.so,NEWIMAGE::maskedIterator::operator++,5.0453295,0.22166972543723928


==> tables/hotspots-1thread-fsl-flirt.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libfsl-newimage.so,NEWIMAGE::q_tri_interpolation,31.42817525,2.560517533964403
2,libfsl-newimage.so,NEWIMAGE::p_corr_ratio_smoothed,7.45021495,0.5678055178648181
3,libfsl-newimage.so,NEWIMAGE::findrangex,3.4395632,0.2931995748981983
4,flirt,NEWIMAGE::convolve,5.5126731,0.1993356743826062


==> tables/hotspots-1thread-fsl-mcflirt.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libfsl-newimage.so,NEWIMAGE::q_tri_interpolation,13.7482293,0.28719794419292455
2,libfsl-newimage.so,NEWIMAGE::p_normcorr_smoothed,9.34966785,0.23022166977302894
3,libfsl-newimage.so,NEWIMAGE::findrangex,3.41851365,0.11112911330911909
4,libz.so,longest_match,5.481099,0.23100027124750536
5,libz.so,deflate_slow,0.9264219,0.06335825312658667
6,libc-2.31.so,__libc_fork,2.84266395,0.0969172010089975


==> tables/hotspots-32threads-ants-brainExtraction-fp.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libantsUtilities.so,itk::VectorLinearInterpolateImageFunction::EvaluateAtContinuousIndex,765.5753718,4.321121351430405
2,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,755.6761742,76.92723986615714
3,libantsUtilities.so,itk::DisplacementFieldTransform::TransformPoint,347.15624160000004,5.021816468106863
4,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4GetValueAndDerivativeThreader::ProcessPoint,207.33378954999998,27.365859690283582
5,libantsUtilities.so,itk::Matrix::operator*,139.53488052173913,56.58336394507662
6,libantsUtilities.so,itk::CompositeTransform::ComputeJacobianWithRespectToParametersCachedTemporaries,138.3362065,17.601720833333733
7,libantsUtilities.so,itk::MatrixOffsetTransformBase::TransformPoint,127.3674875,10.587263622142324
8,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateMovingPoint,94.70036569999999,2.9530950497163104
9,libantsUtilities.so,itk::ImageBase,84.07934761507937,101.89462628024425
10,libantsUtilities.so,itk::ANTSNeighborhoodCorrelationImageToImageMetricv4GetValueAndDerivativeThreader::UpdateQueuesToNextScanWindow,83.58805165,3.9514126862675107
11,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateFixedPoint,81.84195919999999,3.2041092807626943
12,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateAtContinuousIndex,79.8337453,3.7669738728523035
13,libantsUtilities.so,itk::InterpolateImageFunction::Evaluate,77.14694449999999,2.5767954210414494
14,libantsUtilities.so,itk::Matrix::operator*,53.19434309333333,57.599333471498426
15,libantsUtilities.so,itk::Point,53.051304925,1.9100899009726386
16,libantsUtilities.so,itk::CompositeTransform::TransformPoint,52.829160349999995,4.269907402122059
17,libantsUtilities.so,itk::ImageToImageMetricv4GetValueAndDerivativeThreaderBase::ProcessVirtualPoint,52.640716899999994,4.878486724078265
18,libantsUtilities.so,itk::ConstNeighborhoodIterator::operator++,51.35946105000001,0.8536657961872107
19,libantsUtilities.so,itk::IdentityTransform::TransformPoint,50.038363600000004,3.589543771974701
20,libantsUtilities.so,itk::ConstNeighborhoodIterator::IndexInBounds,41.344597175000004,20.571506415597728
21,libantsUtilities.so,itk::PointSet::GetPoint,41.10716565,5.616831625501378
22,libantsUtilities.so,itk::Point::operator+,38.150980149999995,3.2305313967391007
23,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4::DerivativeBufferManager::ReduceBuffer,35.92074965,4.029407469793431
24,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4::DerivativeBufferManager::GetNextElementAndAddOffset,33.832101,4.1771980350213855
25,libantsUtilities.so,std::deque::rbegin,32.143391300000005,2.4016673247586082
26,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4::DerivativeBufferManager::CheckAndReduceIfNecessary,31.94216725,4.574022478224805
27,libantsUtilities.so,itk::BSplineKernelFunction::Evaluate,31.314195899999998,3.6924625242132736
28,libantsUtilities.so,itk::CentralDifferenceImageFunction,28.9391264,2.1121185614392606
29,libantsUtilities.so,itk::VectorNeighborhoodInnerProduct::operator(),28.481301100000003,0.8132057908583602
30,libantsUtilities.so,itk::ObjectToObjectMetric::TransformVirtualIndexToPhysicalPoint,27.5030082,1.1951237579043568
31,libantsUtilities.so,itk::MultiTransform::IsLinear,27.46541585,5.48362454775511
32,libantsUtilities.so,itk::ImageFunction::IsInsideBuffer,26.667497469999997,26.459093173004966
33,libantsUtilities.so,itk::ImageBase,26.31274208219178,40.41277319442091
34,libantsUtilities.so,itk::ImageBase,25.949694933333333,39.03126269183583
35,libl_antsAI.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,84.22328915,4.130308661158255
36,libl_antsAI.so,itk::MattesMutualInformationImageToImageMetricv4GetValueAndDerivativeThreader::ProcessPoint,58.330309299999996,3.3606936750920458
37,libl_N4BiasFieldCorrection.so,itk::BSplineScatteredDataPointSetToImageFilter::ThreadedGenerateDataForFitting,118.99760570000001,4.280297095471517
38,vmlinux,apic_timer_interrupt,44.2089392,2.935186625706996


==> tables/hotspots-32threads-ants-brainExtraction.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,916.55467905,151.21866141805057
2,libantsUtilities.so,itk::VectorLinearInterpolateImageFunction::EvaluateAtContinuousIndex,504.90878814999996,3.558392735043273
3,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4GetValueAndDerivativeThreader::ProcessPoint,196.96188890000002,28.33932584662282
4,libantsUtilities.so,itk::DisplacementFieldTransform::TransformPoint,169.81647694999998,2.2333322861509037
5,libantsUtilities.so,itk::CompositeTransform::TransformPoint,149.4058652,22.766002496795593
6,libantsUtilities.so,itk::CompositeTransform::ComputeJacobianWithRespectToParametersCachedTemporaries,128.32718459999998,25.17696022018818
7,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateFixedPoint,121.62346414999999,4.519269915804382
8,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateMovingPoint,81.8990585,4.8050236109404185
9,libantsUtilities.so,itk::ImageBase,76.04275786554622,90.25630694448722
10,libantsUtilities.so,itk::Image::GetPixel,75.9851467826087,30.27939360167587
11,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateAtContinuousIndex,71.66004815,4.4000824620744465
12,libantsUtilities.so,itk::Matrix::operator*,67.02112404,62.44219330168804
13,libantsUtilities.so,itk::ANTSNeighborhoodCorrelationImageToImageMetricv4GetValueAndDerivativeThreader::UpdateQueuesToNextScanWindow,62.83760600000001,3.3156419302118953
14,libantsUtilities.so,itk::ConstNeighborhoodIterator::operator++,51.25569755,0.7050924751148809
15,libantsUtilities.so,itk::ImageToImageMetricv4GetValueAndDerivativeThreaderBase::ProcessVirtualPoint,48.3411126,5.241612704545409
16,libantsUtilities.so,itk::PointSet::GetPoint,44.22245905,9.67660778213971
17,libantsUtilities.so,itk::InterpolateImageFunction::Evaluate,41.3324277,2.1385549635012913
18,libantsUtilities.so,itk::ImageFunction::IsInsideBuffer,41.05828436666666,41.353846087312725
19,libantsUtilities.so,itk::ConstNeighborhoodIterator::IndexInBounds,39.8466935,18.447856389129182
20,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4::DerivativeBufferManager::ReduceBuffer,37.56709875,4.954139362480937
21,libantsUtilities.so,itk::Point::operator+,32.7620808,3.5253522765805623
22,libantsUtilities.so,itk::BSplineKernelFunction::Evaluate,32.35211915,4.4881086916229185
23,libantsUtilities.so,itk::ImageFunction::IsInsideBuffer,32.09280999,21.53808987425479
24,libantsUtilities.so,itk::MultiTransform::IsLinear,31.708603849999996,20.37134194604889
25,libantsUtilities.so,itk::ObjectToObjectMetric::TransformVirtualIndexToPhysicalPoint,31.242514399999997,2.5187486157165724
26,libantsUtilities.so,itk::MatrixOffsetTransformBase::TransformPoint,31.1751076,3.3075942158347056
27,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4::DerivativeBufferManager::GetNextElementAndAddOffset,30.724551400000003,5.151675572361271
28,libantsUtilities.so,itk::MattesMutualInformationImageToImageMetricv4::DerivativeBufferManager::CheckAndReduceIfNecessary,30.554402449999998,5.599639917817184
29,libantsUtilities.so,itk::CentralDifferenceImageFunction,30.5536466,16.906194706062934
30,libantsUtilities.so,itk::VectorNeighborhoodInnerProduct::operator(),25.80952475,0.6611251830074376
31,libantsUtilities.so,itk::Math::Detail::Floor_64,25.106017442857144,28.551290591378443
32,libantsUtilities.so,itk::ImageToImageMetricv4::LocalTransformPoint,21.9542349,3.336121566871326
33,libantsUtilities.so,itk::ImageBase,21.439944633333333,30.802719330573428
34,libl_antsAI.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,85.65236085000001,4.271820464375965
35,libl_antsAI.so,itk::MattesMutualInformationImageToImageMetricv4GetValueAndDerivativeThreader::ProcessPoint,60.3242144,3.232324753096274
36,libl_antsAI.so,itk::ImageBase,22.212566285714285,5.2014640320072685
37,libl_N4BiasFieldCorrection.so,itk::BSplineScatteredDataPointSetToImageFilter::ThreadedGenerateDataForFitting,119.74756239999999,4.062611183853251
38,libl_N4BiasFieldCorrection.so,itk::BSplineKernelFunction::Evaluate,22.160091,18.343449581198783
39,vmlinux,apic_timer_interrupt,41.6211048,2.8948182978314088


==> tables/hotspots-32threads-ants-registrationSyN-fp.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libantsUtilities.so,itk::VectorLinearInterpolateImageFunction::EvaluateAtContinuousIndex,2880.2057477999997,26.456268949410685
2,libantsUtilities.so,itk::DisplacementFieldTransform::TransformPoint,1265.4888862,11.339345869520658
3,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,793.03646925,10.954717535819821
4,libantsUtilities.so,itk::ANTSNeighborhoodCorrelationImageToImageMetricv4GetValueAndDerivativeThreader::UpdateQueuesToNextScanWindow,365.3407376,14.119131790258457
5,libantsUtilities.so,itk::ImageBase,235.61706838559323,275.6723051409261
6,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateMovingPoint,231.12450005,2.9695972108406323
7,libantsUtilities.so,itk::ConstNeighborhoodIterator::operator++,184.5951338,3.043558566881206
8,libantsUtilities.so,itk::InterpolateImageFunction::Evaluate,174.7016869,2.4676176295864756
9,libantsUtilities.so,itk::VectorNeighborhoodInnerProduct::operator(),172.00460985,3.0093811014383918
10,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateFixedPoint,171.62672555,2.501869005462324
11,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateAtContinuousIndex,140.9142046,3.380399713699384
12,libantsUtilities.so,itk::Matrix::operator*,139.42999931924882,140.4706985663259
13,libantsUtilities.so,itk::Point,110.686190525,1.8283916238144178


==> tables/hotspots-32threads-ants-registrationSyN.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libantsUtilities.so,itk::VectorLinearInterpolateImageFunction::EvaluateAtContinuousIndex,1891.5893726999998,18.980416765022497
2,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateOptimized,738.9870082499999,13.574577783758274
3,libantsUtilities.so,itk::DisplacementFieldTransform::TransformPoint,618.2691138,13.642219891323354
4,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateFixedPoint,296.765303,4.189253133315972
5,libantsUtilities.so,itk::ANTSNeighborhoodCorrelationImageToImageMetricv4GetValueAndDerivativeThreader::UpdateQueuesToNextScanWindow,228.05990465,12.16919831682527
6,libantsUtilities.so,itk::ImageBase,225.24129329545454,258.59779059365536
7,libantsUtilities.so,itk::Image::GetPixel,200.031663,2.8896509174748206
8,libantsUtilities.so,itk::ConstNeighborhoodIterator::operator++,183.68782955,2.532864824886687
9,libantsUtilities.so,itk::ImageToImageMetricv4::TransformAndEvaluateMovingPoint,170.3698442,6.201760135087946
10,libantsUtilities.so,itk::VectorNeighborhoodInnerProduct::operator(),157.74548320000002,2.6810623354057728
11,libantsUtilities.so,itk::Matrix::operator*,151.55260476415094,147.9385190128293
12,libantsUtilities.so,itk::ImageFunction::IsInsideBuffer,147.618899,149.27157919906907
13,libantsUtilities.so,itk::LinearInterpolateImageFunction::EvaluateAtContinuousIndex,123.93092340000001,2.388260279853107
14,libantsUtilities.so,itk::ObjectToObjectMetric::TransformVirtualIndexToPhysicalPoint,101.73236305,2.870469412692368
15,libantsUtilities.so,itk::ConstNeighborhoodIterator::IndexInBounds,100.4513518,26.31312470894012


==> tables/hotspots-32threads-fmriprep-full.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libiomp5.so,[libiomp5.so],98858.38252157894,6169.810253103526
2,mri_ca_register,[mri_ca_register],17499.961212578946,1058.490397162361


==> tables/hotspots-32threads-fsl-fast.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,fast,NEWIMAGE::convolve,68.92610705,2.774035835269833
2,fast,ZMRISegmentation::MRFWeightsInner,20.7431339,2.7299544018249584
3,fast,ZMRISegmentation::UpdateMembers,4.06553205,0.573630531141915
4,fast,NEWIMAGE::volume::operator(),4.03070035,0.6547678531469456
5,fast,ZMRISegmentation::MRFWeightsAM,3.6568236499999998,0.5088674673775992
6,libm-2.31.so,exp,7.3031227,0.9892695084723188
7,libm-2.31.so,func@0x80fa4,6.7996925500000005,0.8623781372132637
8,libc-2.31.so,func@0x18b644,6.385221,0.25380633121131435
9,libfsl-newimage.so,NEWIMAGE::maskedIterator::operator++,5.0556035999999995,0.21422088816561094


==> tables/hotspots-32threads-fsl-flirt.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libfsl-newimage.so,NEWIMAGE::q_tri_interpolation,31.30291895,2.428670014451303
2,libfsl-newimage.so,NEWIMAGE::p_corr_ratio_smoothed,7.50259695,0.5317114548914542
3,libfsl-newimage.so,NEWIMAGE::findrangex,3.42778975,0.26860617091960504
4,flirt,NEWIMAGE::convolve,5.49313365,0.20733472813335962


==> tables/hotspots-32threads-fsl-mcflirt.csv <==
,module_short,func_short,mean_cpu,std_cpu
1,libfsl-newimage.so,NEWIMAGE::q_tri_interpolation,13.81616075,0.29326709159199765
2,libfsl-newimage.so,NEWIMAGE::p_normcorr_smoothed,9.2940524,0.24432187597692548
3,libfsl-newimage.so,NEWIMAGE::findrangex,3.45059465,0.1317433291822738
4,libfsl-newimage.so,NEWIMAGE::volume::interpolatevalue,0.88557755,0.036759460737804756
5,libz.so,longest_match,5.4583044,0.23669290994037406
6,libz.so,deflate_slow,0.9259221500000001,0.06129235403872082
7,libc-2.31.so,__libc_fork,2.84492395,0.11088547003361765

